Exploring GRBs and supernovae connection: does a superluminous hypernova population exist?

Observations of several gamma-ray bursts (GRBs) that are temporally and spatially compatible with energetic supernovae (hypernovae) has established their common origin. In one case (GRB 111209A/SN 2011kl) the associated supernova was classified as superluminous (SN 2011kl). The exceptional duration of the observed gamma-ray prompt emission of GRB 111209A (about 7 hours) is widely considered key to unlocking the physics behind the still mysterious origin of superluminous supernovae (SLSNe). We review the main observational and theoretical findings that may link some ultra-long GRBs to SLSNe. Specifically, we examine notable events, the role of progenitors and host galaxies in shaping these phenomena, and focus on the proposed models. While a magnetar central engine is a plausible mechanism for both luminous and long-duration GRBs, a conclusive answer remains elusive, as alternative explanations are still viable. Further observational and theoretical work is required to clarify progenitor pathways and explosion mechanisms, potentially extending the classical GRB-SN connection to rare superluminous hypernovae.

==> proofreading.txt <==
Herewith we list the final modifications to our manuscript. In the following, we use the \hl{...} syntax whenever we made modification to the previous version (we confirm that this can be removed before the publication).

# With reference to the whole text
-As we wrote in our answer to the referees' reports, our previous modifications to the original submission were highlighted in boldface to ease the referee's work. For any of these sentences we do not need to keep the boldface, and the normal font can be used. We remove the unnecessary italic fonts and we replace them introducing the highlighted words in quotation marks [``... '']. However, in some cases (as the photometric bands UBVRI or the "Swift" telescope), the italic font is a widely-used convention in scientific literature and we would like to keep it in the published version of the manuscript, if possible. It is also perfectly fine to move the figures after their citation in the main text. About the citation format, it is fine to keep the style as [N], but for uniformity we think that the entire citation should be included in round brackets instead of squared ones? E.g. instead of writing [see e.g. [15]], it should be (see e.g. [15]), but we leave this decision to the production team. We also confirm that the suggested indentations are also appropriate.

# Authors' name, affiliations and ORCID
-We confirm our names. I added an affiliation for me.
-We corrected the ZIP code of the 6th affiliation.
-An affiliation for the author G. Stratta was removed.
-We added the ORCID for the author L. Crosato Menegazzi.
-As some affiliations refer to more than one of us, we do not find reasonable to link them with the email addresses. Could you list them after the "* Correspondence:" bullet (as we do in the new version of the manuscript)?

# Keywords
-We confirm that "supernova" can be written without capital letters.

# Introduction
-We think that leaving the subsection numbering for the single subsection of Section 1 could be a good idea as we will hereafter cross reference to it several times and this might help the interested reader in finding further references about this topic, which is slightly detached by the general context of the introduction. We also corrected the capital "i" of "Interlude" in the title.

# Section 2.1.1
-We agree with the suggested rephrasings.

-We confirm that the name of the variables are correct. We wrote "at a radius \textit{r}" and removed the "of" as "r" is the name of the unknown and not its numerical value.

# Sec. 2.2.2
-We suggest a rephrasing for the following sentence: 

"In addition to challenging stellar evolution and transient astronomy, their bright luminosities make them of interest for cosmology as well.""

-we agree with the following rephrasing:

"This phenomenon places some shells of matter in front of the star, which the ejecta shocks after the SN explosion. In this scenario, such an interaction with each shell corresponds to a single bump in the light curve. While this scenario is fully reasonable from an astrophysical point of view, it is challenging to explain the lack of narrow/multicomponent"

# Sec. 4.1
-We agree with the suggested rephrasing in this Section.

# Sec. 5.2
-We ask to keep "around maximum".

# Sec. 6.1
-"When a host presented properties like those described above, it was sometimes connected to [...]"

we suggest to slightly rephrase this sentence as:

"The properties of the canonical LGRB hosts were sometimes connected to [...]"

-We agree with the other suggested rephrasings.

-We cited also the paper from Kumar et al. (2024) https://ui.adsabs.harvard.edu/abs/2024MNRAS.531.3297K/abstract,we also insert a new \bibitem at the bottom of the tex file, please check if the syntax is correct.

# Acknowledgements
-We added an acknowledgement for the author Achille Fiore.

==> referee_answer.txt <==
We thank the anonymous referees for their insightful comments, which helped us to improve our work. We hereby submit a new version of the manuscript, with the revised parts highlighted in boldface.

Comment 1: "Neutrino-cooled disks are widely studied and many literatures should be mentioned, such as the papers authored by K. Kohri, R. Narayan, S. Rosswog, T. Liu, and A. Janiuk, and a review (Liu et al. New Astronomy Reviews, 2017). Also for the black hole hyperaccretion disk model, 56Ni synthesis occurs in the disk (e.g., Surman et al. 2008; Liu et al. 2013) or the disk winds/outflows (e.g., Surman & McLaughlin 2005; Surman et al. 2006, 2011; Song & Liu 2019), which could apply to the core-collapse supernovae, including superluminous supernovae."

Response 1: We have added citations to the following papers:

https://ui.adsabs.harvard.edu/abs/2001ApJ...557..949N/abstract Narayan, Piran & Kumar (2001)
https://ui.adsabs.harvard.edu/abs/2002ApJ...577..311K/abstract Kohri & Mineshige (2002)
https://ui.adsabs.harvard.edu/abs/2004MNRAS.355..950J/abstract Janiuk et al. (2004)
https://ui.adsabs.harvard.edu/abs/2007ApJ...661.1025L/abstract Liu et al. (2007)
https://ui.adsabs.harvard.edu/abs/2015ApJ...806...58L/abstract Liu et al. (2015)
https://ui.adsabs.harvard.edu/abs/2017NewAR..79....1L/abstract Liu et al. (2017)

in footnote 7 (p. 4), where we mention neutrino cooling as a possible GRB-triggering mechanism. 

We have also added some text and citations in Section 4.1 (pp. 16-17) dealing with 56Ni synthesis in the vicinity of disk outflows briefly discussing the chief findings of the following works:

https://ui.adsabs.harvard.edu/abs/2005ApJ...618..397S/abstract Surman & McLaughlin (2005)
https://ui.adsabs.harvard.edu/abs/2006ApJ...643.1057S/abstract Surman et al. (2006)
https://ui.adsabs.harvard.edu/abs/2011ApJ...743..155S/abstract Surman et al. (2011)
https://ui.adsabs.harvard.edu/abs/2019ApJ...871..117S/abstract Sing & Liu (2019)

Finally, we were forced to remove all the material we wanted to reproduce from previously published papers by MNRAS (Figs. 3, 9, 10, 11, 12 of the previous version of the manuscript), as the Journal Permission System seems to be unreachable by e-mail and we did not get official permission to publish all the figures under CC BY license. Where necessary, the references to these figures in the main text were changed citing the original papers with the original figure number.
